Stacking Redshifted 21cm Images of HII Regions Around High Redshift Galaxies as a Probe of Early Reionization

A number of current and future experiments aim to detect the reionization of neutral hydrogen by the first stars and galaxies in the Universe via the redshifted 21cm line. Using the \textsc{BlueTides} simulation, we investigate the measurement of an \textit{average} ionised region towards the beginning of reionization by stacking redshifted 21cm images around optically identified bright galaxies using mock observations. We find that with an SKA 1000 hour observation, assuming perfect foreground subtraction, a $5\sigma$ detection of a stacked HII region can be made with 30 images around some of the brightest galaxies in \textsc{bluetides} (brighter than $M_{UV} < -22.75$) at $z=9$ (corresponding to a neutral fraction of 90.1 \% in our model). We present simulated relationships between the UV magnitude of galaxies, the sizes of the ionised regions they reside in, and the shape of the stacked profiles. These mock observations can also distinguish between scenarios where the IGM is in net emission or absorption of 21cm photons. Once 21cm foreground contamination is included, we find that even with up to 200 images around these rare, bright galaxies, only a tentative $> 1\sigma$ detection will be possible. However, partial foreground subtraction substantially improves signal-to-noise. For example, we predict that reducing the area of Fourier space dominated by foregrounds by 50 (80) percent will allow $> 3\sigma$ ($> 5\sigma$) detections of ionised regions at $z=9$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
